Polarization of Fast Radio Bursts: radiation mechanisms and propagation effects

Fast radio bursts (FRBs) are observed to be highly polarized. Most have high linear polarization but a small fraction show significant circular polarization. We systematically investigate a variety of polarization mechanisms of FRBs within the magnetar theoretical framework considering two emission sites inside and outside the magnetosphere. For each site, we discuss both intrinsic radiation mechanisms and propagation effects. Inside the magnetosphere, we investigate the polarization properties of both coherent curvature radiation and inverse Compton scattering by charged bunches and conclude that both mechanisms produce 100\% linear polarization at an on-axis geometry but can produce circular polarization if the viewing angle is off axis. The lack of circular polarization for the majority of bursts requires that the bunches have a large transverse dimension size. Resonant cyclotron absorption within magnetosphere may produce high circular polarization if electrons and positrons have an asymmetric Lorentz factor distribution. Outside the magnetosphere, the synchrotron maser emission mechanism in general produces highly linearly polarized emission. Circular polarization would appear at off-beam angles but the flux is greatly degraded and such bursts are not detectable at cosmological distances. Synchrotron absorption in a nebula with ordered magnetic field may reduce the circular polarization degree. Cyclotron absorption in a strongly magnetized medium may generate significant circular polarization. Faraday conversion in a medium with field reversal can convert one polarization mode to another. The two absorption processes require stringent physical conditions. Significant Faraday conversion may be realized in a magnetized dense environment involving binary systems or supernova remnants.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Polarization of Fast Radio Bursts_ radiation mechanisms and propagation effects(MN)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Polarization of Fast Radio Bursts_ radiation mechanisms and propagation effects(MN)/reply.txt <==
Dear editor,

Thanks very much for handling this paper. Our replies to the referee’s each comment are listed below. The revisions are highlighted in bold in the text. 

Best regards,
Yuanhong Qu, Bing Zhang

————————————————————

[
Assistant Editor's Comments:

The abstract is too long and should be shortened during revision to under 250 words.
]

Re: We thank the assistant editor’s comments. The current abstract is shortened to have 250 words.

[
Scientific Editor's (Anna Watts) Comments:

The referee is positive about the manuscript and has recommended only some minor revisions. Please ensure that you respond fully to all of the points raised when submitting a new version.
]

Re: We thank the scientific editor’s (Anna Watts) comments. We have revised the paper to fully address the referee’s comments. Detailed responses to the referee’s comments are appended below and major revisions are highlighted in bold in the main text.

Reviewer's Comments:

[
This paper considers the radiation mechanisms and propagation effects in the magnetar framework that can produce the high degree of polarization in fast radio bursts, most of which are linearly polarized while a small fraction shows significant circular polarization. This is a very interesting and rich topic and its investigation can shed light on the exact radiation mechanism and constrain the location of emission, the so-called near Vs far paradigm. 

To that end, the authors consider a variety of radiation mechanisms that can produce coherent radio emission both along open B-field lines (near model), namely both curvature radiation and inverse-Compton scattering by charged bunches, and where the magnetized relativistic flow from a magnetar ejection is shocked (far model) and gives rise to a synchrotron maser. This is followed by consideration of a variety of propagation effects that may lead to both linear and circular polarization.

The paper is written well and the authors make an effort to derive most of the results from first principles. This makes the discussion too technical in places, but for the interested reader it can be pedagogical. The results of this work are interesting and novel, and they will certainly help in pruning the different possibilities that exist as more data is being accumulated at a rapid pace. Therefore, I’ll be happy to recommend this article for publication in this journal after the authors address some points that I list below.
]

Re: We thank the referee for carefully reviewing the paper and for providing helpful comments which we have addressed in full. See below for details. All the revisions are marked in bold in the revised version. 

[
Minor comments:

- Sec. 3.1.1: The authors calculate from first principles the expected linear and circular polarization from a single bunch moving along a curved B-field line. This calculation and its results are very similar to that shown in Wang et al. 2022c. Are the authors showing any new results here?
]

Re: As the referee pointed out, the linear and circular polarization properties of curvature radiation by a single bunch has been calculated earlier by Wang et al. 2022c. For completeness, we reproduce their results. The new contribution in this paper is to provide a geometrical figure (Fig.3a) to explain the results so that the results can be understood more straightforwardly beyond mathematical formulae.  We show that the electric field vector of the curvature radiation is determined by the line of sight (LOS), velocity and acceleration. For the on-axis case, the electric field vector is a straight line in the plane perpendicular to LOS so that a 100% linear polarization is obtained. For the off-axis case, the E vector is no longer a straight line but rotates in the plane, leading to a non-zero Stokes-V and hence, circular polarization.

[
- Eq.(4): The definition of \epsilon_{I,Q,U,V} is missing in the text.

- Eq.(5): The definition of \theta is missing.

- Pg.6, Ln.58, Col.2: \Gamma_{ICS} and \nu_i should be defined.

- Eq.(28): f(\theta_i) and \delta B_0 should be defined.
]

Re: We thank referee for catching these missing definitions. They are all now defined properly now.

[
- Below Eq.(58): Here the authors consider pure circular motion of an electron around the B-field line. Since the pitch angle is defined as that between the direction of the B-field and the electron velocity, it should be pi/2 in this case, but the authors argue that it is zero, which would be electron motion along the field.
]

Re: We thank referee for pointing out this typo. We have changed the pitch angle \alpha=0 to \alpha=pi/2.

[
- Eq.(50) and further: The authors here switch to unit vectors i-hat, j-hat, and k-hat, which are used generally in vector analysis to classify the three orthogonal directions. Here since there’s a definite coordinate system, it might be better to stick with x-hat, y-hat, and z-hat.
]

Re: We have changed all i-hat, j-hat, and k-hat to x-hat, y-hat, and z-hat.


[
- Below Eq.(58): The authors define \theta as the polar angle measured from the B-field line to the LOS, where the former is along the z-hat direction and the latter lies in the x-z plane. However, in the right panel of Fig. 9, \theta is measured from the velocity vector of the electron. Only when \alpha=0, which is electron motion along the field line, the LOS will have the same polar angle w.r.t. B-field direction. So, this should be fixed/clarified.
]

Re: Thanks. We have now changed the notation \theta to \vartheta to avoid confusion.

[
In addition, Fig. 9 shows two angles, in the left and right panel, that are called \theta. Perhaps a different symbol or subscript should be used to avoid any confusion.
]

Re: We thank referee for pointing out this confusing \theta notation, we changed \theta to another notation \vartheta denoting the angle between the  electron's moving direction and LOS in the right panel of Fig. 9.


[
- In Eq.(73): The equation in the parenthesis stating \theta = \theta - \theta_j appears confusing. Perhaps a different notation should be used here to denote the angle measured from \theta_j.
]

Re: We have replaced \theta to \vartheta and changed \theta = \theta - \theta_j to \vartheta=\theta_v-\theta_j. Related texts and figures captions are also revised.

[
- Pg.14, Ln.25, Col.1: Shouldn’t there be a prime on nu to denote a comoving quantity?
]

Re: There are three frames in our discussion: electron rest frame, bulk motion frame and lab frame. We use prime to denote the electron rest frame quantity. Here we decided to use \nu to denote frequency in the comoving bulk frame and \nu_{frb} as the frequency in the observed frame. 


In addition, we also made some other revisions. Please see below:

0. Following the request of the editor, we have shortened the abstract to be 250 words. 

1. Below Eq. 71, we changed the sentence “we transform the degree of circular polarization from the co-moving frame to the lab frame as” to “We transform the {\bf expression of the circular polarization degree} from the co-moving frame to the lab frame as”. The reason is that polarization degree should be a Lorentz invariant, thus we transform the “expression” not “degree”.

2. In Eq. 129, the Alfven radius definition should be B^2/8pi=rho v^2 (without 1/2 in the right hand side), which results in a factor 2 difference in the denominator in Eq.129. We changed the related equations and results. This small factor does not influence the main conclusion. 

3. We added one new footnote (6) in Sec 3.1.2 to aknowledge the limitation of our treatment in the weak wave regime. 

4. Below Eq. 42, we added “f_V is defined to describe the volume of the bunch”.

5. Above Eq. 84, we added "It should be pointed out that the Razin effect is negligible due to \gamma\omega_p\ll\omega_frb in the nebula".

6. Above Eq. 96, we add "the incident wave vector is perpendicular to the background magnetic field along the y-axis".

7. At the end of Sec 4.2.1, we added "In order to have polarization-mode-dependent synchrotron absorption, an ordered magnetic field is required in the absorber. In reality, the synchrotron nebula surrounding the FRB engine may carry a random magnetic configuration. In such case, synchrotron absorption would globally decrease the flux below the absorption frequency without changing the polarization state of the incident waves."

8. At the end of the conclusion part, we have added a new discussion on the depolarization effect:

"It is worth noting that some FRBs show total polarization degree much lower than 100\%, i.e.  $Q^2+U^2+V^2<I^2$. The intrinsic radiation mechanisms discussed in this paper generally produce a $\sim 100\%$ total polarization degree. Some propagation effects, e.g. Faraday conversion or mode-dependent absorption, conserve the total polarization degree. Thus, it is highly interesting to consider whether any mechanism might depolarise the FRB emission. In general, this requires incoherent superposition of multiple coherent radiation units. 
There are two possibilities. First, for intrinsic radiation mechanisms, one may have the situation that within the instantaneously observed radiation beam there are multiple incoherent radiation units. This is possible for the magnetospheric coherent radiation mechanisms by bunches (both for curvature radiation and ICS). For the synchrotron maser model, this may be realized by invoking field lines that are not strictly parallel to each other or leptons with a wide energy distribution so that they do not form a perfect ring in the momentum space. However, these deviations from the perfect synchrotron maser conditions also pay the price of lowering the coherent degree so that such models predict a negative correlation between the brightness of the bursts and their polarization degrees. There is no observational evidence for such a behavior so far. Second, even if throughout the paper we only discuss the propagation effects involving one ray of emission reaching the observer, in reality it is possible that the observed emission originates from multiple rays due to scattering by a plasma screen along the line of sight. For an inhomogeneously magnetized electron-ion plasma environment, there will be a scatter in the rotation measure from different rays, causing depolarization at lower frequencies. Such a feature has been claimed to interpret the frequency-dependent polarization observed in some FRBs \citep{Feng2022b,McKinven2023}. For detailed studies of multi-path effects, see \cite{Beniamini2021} and \cite{Yang2022}."



Finally, we thank the referee again for the helpful comments. We hope that this revised version is now found suitable for publication in MNRAS. 

==> reply.txt <==
Dear editor,

Thanks very much for handling this paper. Our replies to the referee’s each comment are listed below. The revisions are highlighted in bold in the text. 

Best regards,
Yuanhong Qu, Bing Zhang

————————————————————

[
Assistant Editor's Comments:

The abstract is too long and should be shortened during revision to under 250 words.
]

Re: We thank the assistant editor’s comments. The current abstract is shortened to have 250 words.

[
Scientific Editor's (Anna Watts) Comments:

The referee is positive about the manuscript and has recommended only some minor revisions. Please ensure that you respond fully to all of the points raised when submitting a new version.
]

Re: We thank the scientific editor’s (Anna Watts) comments. We have revised the paper to fully address the referee’s comments. Detailed responses to the referee’s comments are appended below and major revisions are highlighted in bold in the main text.

Reviewer's Comments:

[
This paper considers the radiation mechanisms and propagation effects in the magnetar framework that can produce the high degree of polarization in fast radio bursts, most of which are linearly polarized while a small fraction shows significant circular polarization. This is a very interesting and rich topic and its investigation can shed light on the exact radiation mechanism and constrain the location of emission, the so-called near Vs far paradigm. 

To that end, the authors consider a variety of radiation mechanisms that can produce coherent radio emission both along open B-field lines (near model), namely both curvature radiation and inverse-Compton scattering by charged bunches, and where the magnetized relativistic flow from a magnetar ejection is shocked (far model) and gives rise to a synchrotron maser. This is followed by consideration of a variety of propagation effects that may lead to both linear and circular polarization.

The paper is written well and the authors make an effort to derive most of the results from first principles. This makes the discussion too technical in places, but for the interested reader it can be pedagogical. The results of this work are interesting and novel, and they will certainly help in pruning the different possibilities that exist as more data is being accumulated at a rapid pace. Therefore, I’ll be happy to recommend this article for publication in this journal after the authors address some points that I list below.
]

Re: We thank the referee for carefully reviewing the paper and for providing helpful comments which we have addressed in full. See below for details. All the revisions are marked in bold in the revised version. 

[
Minor comments:

- Sec. 3.1.1: The authors calculate from first principles the expected linear and circular polarization from a single bunch moving along a curved B-field line. This calculation and its results are very similar to that shown in Wang et al. 2022c. Are the authors showing any new results here?
]

Re: As the referee pointed out, the linear and circular polarization properties of curvature radiation by a single bunch has been calculated earlier by Wang et al. 2022c. For completeness, we reproduce their results. The new contribution in this paper is to provide a geometrical figure (Fig.3a) to explain the results so that the results can be understood more straightforwardly beyond mathematical formulae.  We show that the electric field vector of the curvature radiation is determined by the line of sight (LOS), velocity and acceleration. For the on-axis case, the electric field vector is a straight line in the plane perpendicular to LOS so that a 100% linear polarization is obtained. For the off-axis case, the E vector is no longer a straight line but rotates in the plane, leading to a non-zero Stokes-V and hence, circular polarization.

[
- Eq.(4): The definition of \epsilon_{I,Q,U,V} is missing in the text.

- Eq.(5): The definition of \theta is missing.

- Pg.6, Ln.58, Col.2: \Gamma_{ICS} and \nu_i should be defined.

- Eq.(28): f(\theta_i) and \delta B_0 should be defined.
]

Re: We thank referee for catching these missing definitions. They are all now defined properly now.

[
- Below Eq.(58): Here the authors consider pure circular motion of an electron around the B-field line. Since the pitch angle is defined as that between the direction of the B-field and the electron velocity, it should be pi/2 in this case, but the authors argue that it is zero, which would be electron motion along the field.
]

Re: We thank referee for pointing out this typo. We have changed the pitch angle \alpha=0 to \alpha=pi/2.

[
- Eq.(50) and further: The authors here switch to unit vectors i-hat, j-hat, and k-hat, which are used generally in vector analysis to classify the three orthogonal directions. Here since there’s a definite coordinate system, it might be better to stick with x-hat, y-hat, and z-hat.
]

Re: We have changed all i-hat, j-hat, and k-hat to x-hat, y-hat, and z-hat.


[
- Below Eq.(58): The authors define \theta as the polar angle measured from the B-field line to the LOS, where the former is along the z-hat direction and the latter lies in the x-z plane. However, in the right panel of Fig. 9, \theta is measured from the velocity vector of the electron. Only when \alpha=0, which is electron motion along the field line, the LOS will have the same polar angle w.r.t. B-field direction. So, this should be fixed/clarified.
]

Re: Thanks. We have now changed the notation \theta to \vartheta to avoid confusion.

[
In addition, Fig. 9 shows two angles, in the left and right panel, that are called \theta. Perhaps a different symbol or subscript should be used to avoid any confusion.
]

Re: We thank referee for pointing out this confusing \theta notation, we changed \theta to another notation \vartheta denoting the angle between the  electron's moving direction and LOS in the right panel of Fig. 9.


[
- In Eq.(73): The equation in the parenthesis stating \theta = \theta - \theta_j appears confusing. Perhaps a different notation should be used here to denote the angle measured from \theta_j.
]

Re: We have replaced \theta to \vartheta and changed \theta = \theta - \theta_j to \vartheta=\theta_v-\theta_j. Related texts and figures captions are also revised.

[
- Pg.14, Ln.25, Col.1: Shouldn’t there be a prime on nu to denote a comoving quantity?
]

Re: There are three frames in our discussion: electron rest frame, bulk motion frame and lab frame. We use prime to denote the electron rest frame quantity. Here we decided to use \nu to denote frequency in the comoving bulk frame and \nu_{frb} as the frequency in the observed frame. 


In addition, we also made some other revisions. Please see below:

0. Following the request of the editor, we have shortened the abstract to be 250 words. 

1. Below Eq. 71, we changed the sentence “we transform the degree of circular polarization from the co-moving frame to the lab frame as” to “We transform the {\bf expression of the circular polarization degree} from the co-moving frame to the lab frame as”. The reason is that polarization degree should be a Lorentz invariant, thus we transform the “expression” not “degree”.

2. In Eq. 129, the Alfven radius definition should be B^2/8pi=rho v^2 (without 1/2 in the right hand side), which results in a factor 2 difference in the denominator in Eq.129. We changed the related equations and results. This small factor does not influence the main conclusion. 

3. We added one new footnote (6) in Sec 3.1.2 to aknowledge the limitation of our treatment in the weak wave regime. 

4. Below Eq. 42, we added “f_V is defined to describe the volume of the bunch”.

5. Above Eq. 84, we added "It should be pointed out that the Razin effect is negligible due to \gamma\omega_p\ll\omega_frb in the nebula".

6. Above Eq. 96, we add "the incident wave vector is perpendicular to the background magnetic field along the y-axis".

7. At the end of Sec 4.2.1, we added "In order to have polarization-mode-dependent synchrotron absorption, an ordered magnetic field is required in the absorber. In reality, the synchrotron nebula surrounding the FRB engine may carry a random magnetic configuration. In such case, synchrotron absorption would globally decrease the flux below the absorption frequency without changing the polarization state of the incident waves."

8. At the end of the conclusion part, we have added a new discussion on the depolarization effect:

"It is worth noting that some FRBs show total polarization degree much lower than 100\%, i.e.  $Q^2+U^2+V^2<I^2$. The intrinsic radiation mechanisms discussed in this paper generally produce a $\sim 100\%$ total polarization degree. Some propagation effects, e.g. Faraday conversion or mode-dependent absorption, conserve the total polarization degree. Thus, it is highly interesting to consider whether any mechanism might depolarise the FRB emission. In general, this requires incoherent superposition of multiple coherent radiation units. 
There are two possibilities. First, for intrinsic radiation mechanisms, one may have the situation that within the instantaneously observed radiation beam there are multiple incoherent radiation units. This is possible for the magnetospheric coherent radiation mechanisms by bunches (both for curvature radiation and ICS). For the synchrotron maser model, this may be realized by invoking field lines that are not strictly parallel to each other or leptons with a wide energy distribution so that they do not form a perfect ring in the momentum space. However, these deviations from the perfect synchrotron maser conditions also pay the price of lowering the coherent degree so that such models predict a negative correlation between the brightness of the bursts and their polarization degrees. There is no observational evidence for such a behavior so far. Second, even if throughout the paper we only discuss the propagation effects involving one ray of emission reaching the observer, in reality it is possible that the observed emission originates from multiple rays due to scattering by a plasma screen along the line of sight. For an inhomogeneously magnetized electron-ion plasma environment, there will be a scatter in the rotation measure from different rays, causing depolarization at lower frequencies. Such a feature has been claimed to interpret the frequency-dependent polarization observed in some FRBs \citep{Feng2022b,McKinven2023}. For detailed studies of multi-path effects, see \cite{Beniamini2021} and \cite{Yang2022}."



Finally, we thank the referee again for the helpful comments. We hope that this revised version is now found suitable for publication in MNRAS. 
